Training Multiscale-CNN for Large Microscopy Image Classification in One Hour

Existing approaches to train neural networks that use large images require to either crop or down-sample data during pre-processing, use small batch sizes, or split the model across devices mainly due to the prohibitively limited memory capacity available on GPUs and emerging accelerators. These techniques often lead to longer time to convergence or time to train (TTT), and in some cases, lower model accuracy. CPUs, on the other hand, can leverage significant amounts of memory. While much work has been done on parallelizing neural network training on multiple CPUs, little attention has been given to tune neural network training with large images on CPUs. In this work, we train a multi-scale convolutional neural network (M-CNN) to classify large biomedical images for high content screening in one hour. The ability to leverage large memory capacity on CPUs enables us to scale to larger batch sizes without having to crop or down-sample the input images. In conjunction with large batch sizes, we find a generalized methodology of linearly scaling of learning rate and train M-CNN to state-of-the-art (SOTA) accuracy of 99% within one hour. We achieve fast time to convergence using 128 two socket Intel Xeon 6148 processor nodes with 192GB DDR4 memory connected with 100Gbps Intel Omnipath architecture.

==> epochTTT.dat <==
%% LaTeX2e file `epochTTT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/02/25.
%%
epoch 1n 1nLR 2n 2nLR 4n 4nLR 8n 8nLR 16n 16nLR 32n 32nLR 64n 64nLR 128n 128nLR
0 0.25 0.001 0.27 0.001 0.4 0.001 0.27 0.001 0.27 0.001 0.26 0.001 0.41 0.001 0.28 0.001
1 0.87 0.001 0.83 0.002 0.71 0.004 0.4 0.008 0.36 0.016 0.34 0.032 0.46 0.032 0.36 0.032
2 0.945 0.001 0.915 0.002 0.91 0.003 0.45 0.007 0.43 0.014 0.26 0.027 0.47 0.027 0.43 0.027
3 0.95 0.001 0.9387 0.002 0.87 0.003 0.87 0.006 0.56 0.013 0.35 0.025 0.47 0.025 0.56 0.025
4 0.95 0.001 0.97 0.002 0.98 0.003 0.91 0.006 0.577 0.012 0.46 0.024 0.42 0.024 0.58 0.024
5 0.975 0.001 0.9637 0.002 0.98 0.003 0.93 0.006 0.57 0.011 0.519 0.022 0.5175 0.022 0.58 0.022
6 0.981 0.001 0.9838 0.002 0.98 0.003 0.96 0.005 0.898 0.010 0.66 0.020 0.63 0.020 0.921 0.020
7 0.985 0.001 0.9812 0.001 0.98 0.003 0.963 0.005 0.92 0.010 0.8 0.019 0.8912 0.019 0.92 0.019
8 0.984 0.001 0.9875 0.001 0.98 0.002 0.98 0.005 0.92 0.009 0.88 0.017 0.895 0.017 0.91 0.017
9 0.99 0.001 0.9912 0.001 0.991 0.002 0.985 0.004 0.952 0.008 0.9 0.016 0.906 0.016 0.952 0.016
10 0.98 0.001 0.9875 0.001 0.99 0.002 0.985 0.004 0.955 0.007 0.92 0.014 0.92 0.014 0.955 0.014
11 0.994 0.001 0.9925 0.001 0.9912 0.002 0.985 0.003 0.95 0.006 0.93 0.012 0.97 0.012 0.96 0.012
12 0.99 0.001 0.995 0.001 0.9912 0.002 0.99 0.003 0.972 0.006 0.95 0.011 0.97 0.011 0.972 0.011
13 0.994 0.001 0.9925 0.001 0.9912 0.002 0.99 0.003 0.978 0.005 0.949 0.009 0.9838 0.009 0.978 0.009
14 0.9912 0.001 0.9912 0.001 0.99 0.002 0.99 0.002 0.98 0.004 0.97 0.007 0.9812 0.007 0.98 0.007
15 0.99 0.001 0.9925 0.001 0.99 0.001 0.99 0.002 0.98 0.003 0.985 0.006 0.99 0.006 0.98 0.006
16 0.99 0.001 0.9912 0.001 0.99 0.001 0.99 0.002 0.985 0.002 0.985 0.004 0.99 0.004 0.9912 0.004
17 0.9912 0.001 0.9962 0.001 0.99 0.001 0.99 0.001 0.98 0.002 0.9875 0.003 0.99 0.003 0.988 0.003
18 0.99 0.001 0.9912 0.001 0.99 0.001 0.99 0.001 0.99 0.001 0.99 0.001 0.99 0.001 0.99 0.001
19 0.995 0.001 0.9912 0.001 0.99 0.001 0.99 0.001 0.986 0.001 0.99 0.001 0.99 0.001 0.99 0.001
20 0.9962 0.001 0.99 0.001 0.99 0.001 0.99 0.001 0.99 0.001 0.9925 0.001 0.99 0.001 0.99 0.001


==> epochTTT.txt <==
epoch	n1	n1LR	n2	n2LR	n4	n4LR	n8	n8LR	n16	n16LR	n32	n32LR	n64	n64LR	n128	n128LR
0	0.25	0.001	0.27	0.001	0.4	0.001	0.27	0.001	0.27	0.001	0.26	0.001	0.41	0.001	0.28	0.001
1	0.87	0.001	0.83	0.002	0.71	0.004	0.4	0.008	0.36	0.016	0.34	0.032	0.46	0.032	0.36	0.032
2	0.945	0.001	0.915	0.002	0.91	0.003	0.45	0.007	0.43	0.014	0.26	0.027	0.47	0.027	0.43	0.027
3	0.95	0.001	0.9387	0.002	0.87	0.003	0.87	0.006	0.56	0.013	0.35	0.025	0.47	0.025	0.56	0.025
4	0.95	0.001	0.97	0.002	0.98	0.003	0.91	0.006	0.577	0.012	0.46	0.024	0.42	0.024	0.58	0.024
5	0.975	0.001	0.9637	0.002	0.98	0.003	0.93	0.006	0.57	0.011	0.519	0.022	0.5175	0.022	0.58	0.022
6	0.981	0.001	0.9838	0.002	0.98	0.003	0.96	0.005	0.898	0.010	0.66	0.020	0.63	0.020	0.921	0.020
7	0.985	0.001	0.9812	0.001	0.98	0.003	0.963	0.005	0.92	0.010	0.8	0.019	0.8912	0.019	0.92	0.019
8	0.984	0.001	0.9875	0.001	0.98	0.002	0.98	0.005	0.92	0.009	0.88	0.017	0.895	0.017	0.91	0.017
9	0.99	0.001	0.9912	0.001	0.991	0.002	0.985	0.004	0.952	0.008	0.9	0.016	0.906	0.016	0.952	0.016
10	0.98	0.001	0.9875	0.001	0.99	0.002	0.985	0.004	0.955	0.007	0.92	0.014	0.92	0.014	0.955	0.014
11	0.994	0.001	0.9925	0.001	0.9912	0.002	0.985	0.003	0.95	0.006	0.93	0.012	0.97	0.012	0.96	0.012
12	0.99	0.001	0.995	0.001	0.9912	0.002	0.99	0.003	0.972	0.006	0.95	0.011	0.97	0.011	0.972	0.011
13	0.994	0.001	0.9925	0.001	0.9912	0.002	0.99	0.003	0.978	0.005	0.949	0.009	0.9838	0.009	0.978	0.009
14	0.9912	0.001	0.9912	0.001	0.99	0.002	0.99	0.002	0.98	0.004	0.97	0.007	0.9812	0.007	0.98	0.007
15	0.99	0.001	0.9925	0.001	0.99	0.001	0.99	0.002	0.98	0.003	0.985	0.006	0.99	0.006	0.98	0.006
16	0.99	0.001	0.9912	0.001	0.99	0.001	0.99	0.002	0.985	0.002	0.985	0.004	0.99	0.004	0.9912	0.004
17	0.9912	0.001	0.9962	0.001	0.99	0.001	0.99	0.001	0.98	0.002	0.9875	0.003	0.99	0.003	0.988	0.003
18	0.99	0.001	0.9912	0.001	0.99	0.001	0.99	0.001	0.99	0.001	0.99	0.001	0.99	0.001	0.99	0.001
19	0.995	0.001	0.9912	0.001	0.99	0.001	0.99	0.001	0.986	0.001	0.99	0.001	0.99	0.001	0.99	0.001
20	0.9962	0.001	0.99	0.001	0.99	0.001	0.99	0.001	0.99	0.001	0.9925	0.001	0.99	0.001	0.99	0.001

==> epochTwenty.dat <==
%% LaTeX2e file `epochTwenty.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/02/25.
%%
Configuration Time Speedup Ideal ScalingEfficiency
1 2909 1 1 1.00
2 1605 2 2 1.00
4 736 4 4 1.00
8 400 7 8 0.88
16 189 15 16 0.94
32 114 25 32 0.78
64 81 36 64 0.56
128 66 44 128 0.34

